Variable Transformations in combination with Wavelets and ANOVA for high-dimensional approximation

We use hyperbolic wavelet regression for the fast reconstruction of high-dimensional functions having only low dimensional variable interactions. Compactly supported periodic Chui-Wang wavelets are used for the tensorized hyperbolic wavelet basis on the torus. With a variable transformation we are able to transform the approximation rates and fast algorithms from the torus to other domains. We perform and analyze scattered-data approximation for smooth but arbitrary density functions by using a least squares method. The corresponding system matrix is sparse due to the compact support of the wavelets, which leads to a significant acceleration of the matrix vector multiplication. For non-periodic functions we propose a new extension method. A proper choice of the extension parameter together with the piece-wise polynomial Chui-Wang wavelets extends the functions appropriately. In every case we are able to bound the approximation error with high probability. Additionally, if the function has low effective dimension (i.e. only interactions of few variables), we qualitatively determine the variable interactions and omit ANOVA terms with low variance in a second step in order to decrease the approximation error. This allows us to suggest an adapted model for the approximation. Numerical results show the efficiency of the proposed method.

==> X_12.csv <==
x1,x2
-0.45661122611333393,-0.21725971818499618
-0.4098796766877202,0.1279716923333274
-0.18549886093077356,0.4084749131591099
0.42683699934940544,-0.267614557109362
-0.1971232643720101,-0.34306994260544377
-0.12939010874894102,-0.3205850750402852
0.32800250108539697,-0.07795494179951357
0.027987490764977863,-0.044911820602946906
-0.2120888607737882,0.44854713430495374
-0.08459312590645002,0.16639373173001792
0.34714898324809307,-0.05486082615724114
0.07232609909470022,-0.40357362755775883
0.4446413824021286,0.2615354755326622
-0.49524806818833955,-0.4964914284928273
-0.4045976535219935,-0.1904106568683388
-0.20615738212208656,0.04425989050808554
-0.3739021144080982,0.21934198851259235
0.26018039944805216,-0.022100966046723014
0.3565344011396373,0.12500277066596122
0.28552554832124377,-0.10297523307058071
0.3825382336935663,0.4265203787265036
-0.4624616356176927,-0.4155798876711505
0.4140676953859701,-0.04387452481943721
-0.07517853280518566,0.16434872143852797
0.29072804445877265,0.2635371023520523
-0.4873020517500462,0.4656375889512483
-0.29852587381509554,0.41044813809634373
-0.22631050163279576,-0.14201117033711813
-0.27541461823462265,0.42183783896205007
0.3166474229959384,-0.08171266261728177
0.08647734415675512,-0.0013807488245282662
-0.2321325212293635,0.2514547499671558
-0.1071336344054592,0.25394333326300467
-0.06690855147987684,0.407321373200799
0.33625045163025624,0.4862376757178084
0.24438334926291405,-0.39537101314841494
-0.3709723938067371,0.18871574192744878
-0.3381076632782227,-0.37642159558758104
-0.1250677722546028,0.19662558514816597
0.052748858431527434,-0.14818190109306684
-0.49495715909951765,-0.2594785630923122
0.17985642413677694,-0.3281567320375977
-0.2911545108333212,0.43626311923525163
0.0668150545859918,-0.09203446295389428
0.18298163230521736,0.08273609147182781
0.23355614787842416,0.2589461925989568
0.2138086414067606,-0.04314753444291536
-0.08019620676078182,0.27009318724218734
-0.03262080428470826,-0.32711856285754715
0.09163069754357722,0.02839615670451412
-0.12442787696497787,0.49849860434972515
0.4521749331653546,0.10897737657238082
0.3138320255415521,0.013111970091768788
0.4517896252318562,0.1459619375451925
0.3509175463201494,-0.0444594123204074
-0.059746470066664836,-0.25063155332376874
-0.17674422859314576,0.22321066885843122
0.022367258685263236,0.21337729988512621
-0.0793524363720221,-0.3988681374988511
0.28047015015585575,-0.44228799645339745
-0.14257407867229271,0.1184548952230633
-0.39156881300083984,-0.2684815454225167
0.04874031608700502,0.27293248824722305
-0.276324259575635,0.11400951312110186
-0.42312885422756963,-0.01344199057954465
0.2408065379598382,0.39873561965437154
0.13446194578505088,-0.3395879101551724
0.07587212640982077,0.42180868989325604
0.20904365654501522,-0.018902835391738426
0.32704753607404036,0.3497776989306671
-0.04785357121028766,-0.034672127598001035
-0.17847248425569828,-0.31104937454343856
0.09441029810264312,-0.3471033737169456
0.18456100812367304,-0.30052603186336063
-0.36134204983256846,0.3250194855936086
0.05508328791112227,-0.3592781499131126
0.4201741599928587,-0.3112215483112888
-0.06826269590971246,-0.07396465133693736
0.45747166999518374,0.31682599413172297
-0.17657853406334445,0.3998649214745086
0.4896620708262076,0.22704099522162835
-0.3804663241682627,-0.42191449415127946
-0.4732028995786409,-0.14770848585324048
0.3169370915948495,0.4132615167874657
-0.3325921046220691,0.47560513954203854
-0.3519728390427006,0.2107560670370996
0.39933238663252735,0.39300303190094155
-0.0305090467802952,-0.010237536593463215
-0.44080943780337123,-0.32755396328667136
0.021655718413239655,-0.24751353189239417
-0.4836832583748772,-0.22774752412674504
-0.07249888934057797,-0.12567920048815567
-0.0432734161496614,0.013750221395367523
0.08906054544988984,-0.02475328220637768
0.12327527100877167,0.011631094932373576
-0.12346252763847237,0.2661586001569324
-0.16352603060683069,-0.11794761001922255
-0.16536648590738035,-0.33509782565934365
0.4862332455243832,0.12108441904225731
0.08335468315878347,-0.47218036526987944
-0.46348620171658883,0.4254283020448353
0.47284905091331153,0.35226672984253193
0.2456302578332158,-0.10625692927236241
0.1633946119687918,-0.037155590621115786
0.13452856782327072,-0.3512297375065466
-0.16978715637003622,-0.32963842603111726
0.25338121264316504,-0.01261517626826697
-0.43369551785443394,-0.19238498518840674
-0.2561140664358261,-0.22056703816471163
0.2916230980326493,-0.45812345245957375
0.1756763877299774,0.4892864372999576
-0.2912374433499766,-0.4939259041626555
0.2985678876438739,0.17108750801846573
0.36328045555009836,-0.31687136943656624
-0.4883357853107183,-0.4608397054962412
-0.40481047473808834,-0.03560075875549423
0.2686615517062313,-0.13491072299739298
-0.16900514587062593,-0.4826596477230141
0.33283551347416074,-0.34272089974695097
0.13591250120122378,0.17523257154155525
-0.19988295201817713,-0.3452751997267314
-0.36829848438180185,0.3581006849178653
0.2043915768838117,-0.024251006446029566
0.2876135575216251,0.4146942715445756
-0.29111048261722716,0.3033815700576471
0.35864811028115284,0.34333673593563796
0.4860774599638593,-0.048762321113549945
-0.24612843472415136,0.141313279303533
-0.2523758979789207,-0.41848166629956973
-0.44445453887951547,0.0626517642817962
0.07166377958446235,0.026819312217069236
-0.14980207827019065,0.287942880201006
0.2780023488835528,-0.20872858240695996
0.18015708066511704,-0.13787788948550384
-0.20431479675360192,-0.17606160464781173
-0.029524540318328463,-0.05552293061474195
0.49135692003236275,-0.13611398170808253
-0.19062177979371236,-0.06754702038045263
-0.08410153543713955,0.04433911585893713
-0.38011680746906595,0.21502476065379506
0.08004492011739828,0.2027794123834894
-0.0052861738112535694,-0.24205016204600133
-0.2902290228382115,0.36310778468355587
0.200276386309873,-0.3111869049936805
-0.0378138234136563,0.48080366641035577
-0.258106938731932,0.452653554481116
-0.39671112217702276,-0.09418998326258732
-0.41315512399267385,0.21509978091807147
-0.2970072355155778,0.0969109541599864
-0.12403060240993807,0.021729581748947013
0.19941563119267602,0.10788158886946153
0.27982532009979644,0.13919922014748898
-0.032170192051214574,0.3282443683839189
0.37196225222128976,-0.4222441286985278
-0.299812369946048,-0.45301978826075456
-0.25201272531934105,0.42502829536881426
0.06059256562990989,-0.25460551382238455
0.17032280692393453,-0.2981501102031371
-0.06784048746852123,-0.0019205539446234265
-0.4026264715204444,0.3662380641973747
-0.33322553325373905,-0.3331966891380758
0.09403465605675654,-0.16287669600491617
0.1508936163039375,-0.23911080172449778
-0.2558785103088076,-0.4596826483084787
-0.12197761112161026,0.16993772029503884
0.2571075522606574,0.3817200071641653
0.4831950406641119,-0.011099115493726441
0.25526301863394996,-0.043275221234054584
-0.2177740442807226,0.4348361115327507
-0.4356239211606594,0.13963728100066797
-0.3362145957704388,0.04652345765057775
0.027739991385485885,-0.3880795119153541
-0.41280845456285853,0.3710516474809492
-0.4651489819898511,-0.27401743592638317
-0.31455197954179925,-0.13195010634859167
-0.08808211040556013,-0.14799734649421364
-0.3678300669119079,0.3465310057458607
-0.42227099148367286,-0.44247887112276096
0.43055833843469327,-0.2536911317459414
-0.08243094280553592,0.37774251013311866
-0.008290558623394562,-0.20503642557187873
-0.19771964165590283,-0.08082082757062281
0.4662207388016315,-0.009230428121655754
0.14034525417785115,0.1527437972008311
-0.49912740065094835,0.23865803886130754
0.1916043072257757,-0.030724565410885585
-0.43424605785986237,-0.22428330536632585
0.08532092595601581,-0.23484001707775043
-0.487811333563195,0.3215876334899537
0.48193408970459894,-0.3241409055840184
-0.4076927464204308,-0.35536629136888814
-0.3447679823862537,-0.12643544685696084
0.34040630188905585,0.44118546593930785
-0.22550981712105528,0.2894321016090521
-0.09474377274344475,0.2388595873712943
-0.3551908946452903,0.3533646961275595
0.08313720165574146,0.1068497815642051
-0.14006829120245012,0.02515541461422921
0.45123819201520976,-0.06947669410319546
0.30233351104775963,-0.3050045553622673
0.11980268463057364,-0.1875023748425803
-0.29174024422943845,0.3796577123458036
0.11925089963114399,-0.3481898919301303
0.2580475803798611,-0.3416437063982726
-0.3661175732941998,-0.18375037125283877
-0.021860394233850444,0.03861952481907682
-0.379073267461271,0.027329745307702713
0.27393258666493037,0.19334903319358776
-0.13824971025973748,0.12196450702478412
0.17552225887842032,0.23089084339978505
0.4145000691496562,-0.16653338331232842
0.04515472328749848,0.19735451944973859
0.21030169827011325,0.26932055781164443
0.08400949384316214,-0.2698713972783684
-0.021617919774704508,0.36790847109409475
-0.026422111430290496,-0.17600099691921695
0.27400480786102643,0.06513975296758101
-0.33193383070698895,0.24899007777724314
-0.227972110284127,-0.10472473810499994
-0.29276174719823794,0.4861235133774321
-0.3084929863676093,-0.3844266299719841
-0.4153044577489459,0.30885672272862974
0.2884131768596393,-0.005116940268907855
0.3887279702240791,-0.4293367937342421
0.08144849256938913,0.22599743041827203
0.11541060758628396,-0.21506662477623723
0.35529454656428106,-0.006239516565300363
0.15817040717384,-0.13837977301951654
-0.3305670170831573,0.4261294490370753
-0.19921813885088613,0.4591475158075089
-0.4497478375269795,-0.39264019170666287
-0.1704592925939143,-0.3037096013754538
0.08862776190660615,-0.13131242640224494
0.007575356727756666,-0.30455616385298206
-0.18584332202759646,0.03087973636031993
-0.017759132921170206,0.4481973083325713
0.053590407133942586,0.11546309921220343
-0.3471973797392396,0.1635585926380808
0.06207583460564425,-0.07530182366736288
-0.29978365797022477,0.3809292205198651
-0.39698271612310027,0.1837492060586594
-0.28281108385862047,0.09928289838027082
0.40032794874848765,-0.21845336018994438
0.34373563665822526,0.27213673749122835
-0.29921894950920697,0.3074614739535163
-0.19792316724979175,0.03650412680343562
-0.1024450440247176,-0.44850328711753545
-0.4267202661998936,0.0902742408939039
0.34269340633956635,0.4014521598325874
-0.36086777135472725,0.1111332751418328
-0.3742408790439431,0.11373042338622352
0.08609892337136327,0.3841817892760746
0.2680515546200528,0.1664874836424316
-0.040144254470311,0.08519995145118675
-0.21316158600645785,-0.18259673774345947
0.08144486359619474,-0.017647329366660858
-0.3559984270867856,0.1312184554525444
-0.4005393156655101,-0.46486241557347824
-0.20344573141799172,-0.031072431721157312
-0.1662261963087091,-0.3793938205296945
-0.0625405308024965,0.11294470497612885
-0.22107687747156163,-0.038867332813220634
0.2465586391808453,0.24934283280245007
0.021284075264344837,-0.2498355520394282
-0.4113494853023605,0.1691231154053323
-0.01864483279957907,0.038007330411693574
-0.17466273841265384,-0.22782807079833628
0.12281397231405622,-0.4100213897696922
0.4443381666978182,-0.1624007346805224
-0.10649408939764021,0.46719460383267175
-0.2837317615391608,-0.2289930801883036
-0.29259275524785255,0.15413252211535122
-0.33661987703644547,0.3227406767513371
-0.1679111205170271,-0.4397464776008244
0.4569094690851093,0.16563676168229058
-0.17464969461004576,0.15696058724798845
-0.05469321178203551,-0.14119672471142114
-0.3487337278586137,-0.2287090324380734
-0.4490694544280568,0.165717514118773
0.28360201172946575,-0.12151839281056043
0.14756371508310295,0.35460084647533086
-0.15881531398044757,-0.33644100871503635
0.11571731687895503,0.133519781585685
-0.06828986409973509,-0.46531350959863516
0.17103916025363697,-0.2555504653810404
-0.24007621925569894,-0.018624777436201223
0.3158995901736942,-0.1333755817797403
-0.39764143798844653,-0.06209799565069374
0.03887737650738743,-0.13607693076783278
-0.014290923521772858,-0.04969503275438669
0.33786721396639685,-0.3144400680833613
-0.3977574059466856,0.1879749895623365
0.412193999027222,0.072994582062622
0.14074883726895082,-0.023546349263989796
-0.2869255681343593,0.25863266315775535
0.15432698823831514,0.3821926752639736
0.24266194754664172,-0.06416043979590291
0.4375303212116377,0.4255850336219983
-0.45380699580067174,-0.17328517428114726
-0.36237667678296015,0.19106057635922336
-0.15412329389281026,-0.09942604969456037
-0.07730315943491756,-0.10182171592801359
0.21993485035797455,0.29629797176462846
-0.2864539193462894,-0.3652732868781071
0.49790338353755803,-0.43162788390371126
-0.3200278273392254,-0.3759774127989144
-0.4047029904154593,0.37095987710485334
0.31987461503339387,0.2855845778904057
-0.44726307514474833,-0.0017812151673843313
-0.12514387257222942,-0.3463784730664389
0.04195017523946554,-0.4137447016669004
-0.17577917357134965,0.3564683821544232
-0.2684501932748899,-0.3817608252966586
-0.42004739043846817,0.14938664457681228
0.17421900845844107,0.49514924347001366
0.07754858299971168,0.3429768561321722
-0.05184493098483561,-0.4080324222953359
-0.16304990873259478,-0.2523836520693403
0.2604263072912709,0.3090739126557277
0.3528193154523369,-0.4114798087681394
0.44590498053836514,-0.48709104700406125
-0.17851460607562036,0.317495882052784
0.18078403260875486,-0.177264380368456
0.08269070543285884,-0.22629236133975633
-0.2216735218259101,0.43251805138916277
0.3387656000144479,-0.41545713149866154
-0.02036200561333784,-0.08921060622093774
0.3498243678972621,0.03745985537390151
-0.2149745682801708,-0.25511512993862456
-0.03623742412609904,0.33407071895483886
-0.22149956456103076,-0.025021200345186845
0.3402104076164538,-0.48452813243277715
-0.07126620041777143,-0.44741470199339367
0.005914935622988615,0.08620618352243559
0.48421473305138574,0.26751270759594004
-0.1407319424359218,-0.41902145674667657
-0.32608901638311794,-0.3357868116749965
-0.3118420748557626,0.41100359798026476
0.1371854940233047,-0.0605332350596447
0.03972921471350255,-0.4195142708041834
-0.16190855818377697,-0.21173909943632357
0.02895966616729828,0.12002164668160464
-0.06769001449857676,0.44628710410561734
0.11745276552538986,0.25525352665613044
-0.4018860546207161,-0.14076305192042338
-0.4874099382865111,-0.1899526878122494
-0.316036147372642,0.3777942880528532
0.09557946191695821,-0.32900676067907153
-0.11493201264729735,-0.14542526836611774
-0.1040988488838866,0.4671264576880819
0.30812819833576055,0.4642721922174994
0.31495128997769173,-0.35265515279780235
0.22782030748794735,0.42863550056913546
-0.15835219759916225,0.35546629102813576
-0.4278989219171474,0.3491222825618495
-0.38598062203096317,0.17030446874619987
-0.21484076307698868,0.40655820413741195
0.022136417117950002,0.43826692697552005
0.10402474269221973,0.1331012669513867
-0.2545417727896895,-0.4550328003823579
0.12022732100265454,-0.1478762341765718
-0.08171153337922638,-0.33601527730140013
0.36931808416727585,-0.20737557669819368
0.3250690260514708,0.054227694174493246
0.16849988037515895,0.2989646504083895
-0.14171445497636037,-0.04482027251520021
0.41192071250828066,-0.3102669361489142
0.017580179675789953,0.4785860203489707
0.4010720896484704,-0.3189068448234238
0.004561096411353938,0.13449768287569475
0.024099185545536916,0.3976855688761315
0.35492881799240505,-0.4087914760314191
-0.35738057925260364,-0.1900083120643754
-0.3222035134867751,0.4628522378280183
-0.32907460244593173,-0.2621659676596068
-0.2508848310773453,0.012184424687139983
-0.03202688489404015,-0.483671312182943
0.06833444186312909,0.20034977503746143
-0.1494246124511227,-0.40690309657705986
0.02975495945884543,0.026613904511570308
-0.3116121573512237,-0.10392309555509155
-0.33765660923992336,-0.22388868455033373
-0.3902539512507684,0.48420870781133485
-0.14032837420065275,0.14061689757301132
-0.17468092189626144,0.46588379801441027
0.23878759135343897,0.27872727356452254
0.2768331648663992,0.03622121746416518
0.4772057717532989,-0.436891723975579
0.150681611983013,0.2322208093826531
-0.06593505121946103,-0.03673001746573462
0.14787271228381083,-0.0087301112250609
0.18694759397750782,-0.16899837866547968
-0.12550481845898698,-0.06561729548302186
0.02443807072567805,-0.45778261995441266
0.04649327094214917,-0.33082004955335553
-0.18275163975159087,0.2923053586108696
-0.36402361755680007,-0.38479144141896826
0.16087436333975513,0.1469660437054564
-0.2390078173326053,-0.017316410619601652
0.3850233125722242,-0.15781914219139415
0.06464948100529755,-0.010390666656055647
-0.05396516803475332,-0.3652211847462229
-0.3668262027338445,0.2165086392295218
-0.24632339449860358,-0.39459249697696946
0.038106557875444036,-0.4385678776215075
-0.18849921786374624,-0.17284883425651543
-0.34491062921992893,-0.49799705032582187
-0.36629045448625286,-0.35926938661549285
0.003488487194341805,-0.1734774175943316
-0.31453609176256936,0.49644491697281856
0.025637918153459394,0.489754840577898
0.14138011713613052,0.3192997815212849
-0.34932005766200924,-0.19385573771139897
-0.1717174159426329,-0.4708812864136976
-0.26943081077129505,-0.41697508771056885
-0.17039096116161845,-0.45683031711864547
-0.14662743668018186,-0.2315364524512269
0.35951909024272344,-0.009162458786251493
0.10764827725752879,-0.20348579879008982
0.27437380666281963,-0.046920374942456766
-0.1520612612899318,0.3857471196050105
0.1018899172276313,0.015327862037658346
0.12275647301739057,-0.032728402750024366
0.3925681584766336,0.31920309696349525
-0.4590929942633508,0.26242949425411743
0.39492204022396216,-0.09322366774647134
0.2900714536625515,-0.15540917098451507
0.12153254394864621,0.48861722155064324
0.3180575848850141,0.3966911529176468
0.2685451822441426,0.2188355444078317
0.0038137547787713277,-0.055917481472085584
0.3132278442525378,-0.4158679018109094
0.46256088489149216,-0.07464666931722069
0.4860695398291579,-0.23426811608868353
0.38142966409124,0.2892762658849779
-0.13764398939904193,0.07438668178670504
-0.14453096878675292,-0.47154619522608276
-0.2138257350951024,-0.11315043911842071
0.14695246980039012,0.22100454700710692
-0.21798139759257706,-0.42817433302607033
0.1240554870998013,-0.24230885452833723
0.4582639506472448,-0.41914536145842296
-0.1613638052990657,-0.2097533171893738
0.18501459114184826,0.40752498714786156
-0.20835580203251702,-0.18433385269904862
0.43173798090514326,0.1865117263907956
0.07826863134039741,0.4461959771006416
0.3440973576249998,0.3326132322918396
-0.13353789814936834,-0.3611127063795408
-0.1916827013579519,0.3116302535527036
0.2601908427847609,-0.17351378724556782
-0.04895707951729966,-0.48991180995222844
-0.25494095761034197,0.22263609327229128
-0.22505087230224757,-0.06637649663774225
0.055242112590628056,-0.4310733852990042
0.1252828609237141,0.44642368102683283
0.073176721573187,-0.44015639452002
-0.4825901967167607,-0.42807148453351873
-0.21294254356680542,-0.21934786690131725
0.34453804408439404,0.27303742741419124
-0.07028395727858217,0.32052354439903086
-0.12972286277828282,-0.02899950633975823
0.4021374159750548,0.021617443558332172
0.22364199138594654,0.3472631084792933
0.2840060638370334,-0.09322609261547649
0.231709374943338,0.18079888079501594
-0.0772378966616537,-0.22282213172916637
0.17903093087082933,0.2815182408140794
-0.4686134235718694,-0.3303895266172756
-0.08877120103596708,0.258416428439705
-0.18135484120452694,0.29156821309305747
-0.25001699474253414,0.03724496509890851
0.28731500402845167,0.025862666273128165
0.39702696565327966,0.30563216381968705
0.2758168253822195,0.46476834385311794
-0.43137022576685047,0.3051567776901698
0.17655823343949606,0.04318789901823006
0.423387016952431,-0.13904265091194618
-0.43206250884164205,-0.46221400547721986
0.2102206651445243,0.4132406953396607
-0.44996917722568613,0.06001575696128281
0.34636302368390104,-0.08867478736303591
-0.32812450527176434,-0.3497441663090853
0.30044267789538726,0.2302136781301144
-0.28405846391279826,0.3205010442742676
0.16707161593632136,-0.3787005981069574
0.25861500455155695,0.1383719203814524
-0.467898815838396,0.105828504966483
-0.39372452164649197,0.1693663487358582
-0.0684081747623731,0.4054410110196929
0.03741969849443694,-0.028598668118784587
0.42519460455135105,0.37460731875900555
0.11077712105258009,-0.3771208914974457
0.08551450004982131,0.16093124496048838
-0.02273561761444376,-0.2404957976861944
0.10296972523595505,0.16457951377644342
-0.2200552329987729,-0.38252881431765734
0.01637245548395594,-0.4922830520300636
0.11722620106547932,-0.4879514139629099
-0.16694865575556395,-0.2814895639577948
-0.051630454484538624,0.10397643703906911
0.19116958657914584,-0.28881091887069577
0.32746739653019286,-0.018236123354405886
-0.1709521403683994,-0.3295204692002591
-0.33220191056473936,0.07028643272670587
0.07679836335894419,0.22683658991094002
0.22198135080501968,-0.011168245121062736
-0.22491401615250545,-0.026466691447095847
0.49189875860828913,0.23737293114317037
0.18092163327347477,-0.22920399302233252
-0.09166638499671054,-0.1859453376475031
-0.11832527862345871,0.25929695995163105
0.0764821520363771,-0.13805756543494513
-0.3301619560556801,-0.05676850591618848
-0.4159006184393029,-0.3891430222735015
0.33092915605842343,0.2678946782367555
0.22274001711758828,0.27607484199285703
0.304549386132394,0.37479299004214195
-0.20223129080431307,-0.3566676945983348
0.0125901683458286,0.13526069172793398
0.21756692674620126,-0.3212482154308092
0.3869296825470324,-0.23790089481394844
-0.4506998972712149,0.2416459684813479
-0.22600535442492636,-0.31651765509730934
-0.3046904267163768,-0.4146562254046221
-0.10160302509342334,0.08276659553113874
-0.2606447738523399,0.40977617514422393
-0.47388125718310037,-0.10496531171966023
-0.4598383256854264,0.4313545214512742
-0.45614493762010955,0.360844541916307
-0.407521681336499,-0.12967263727731104
0.006460043627347978,0.48776969028434825
-0.4688107711430763,-0.49000038435192034
-0.4808969674967718,0.1335543786322505
0.21001787689745366,0.12279662769331812
-0.07743131064916692,0.4662227793384316
-0.48377944954814245,0.18183471890175862
-0.02933294393689234,0.27720843307092724
-0.3614392497673888,0.048871928764519845
0.07726478401974446,-0.13841903848478582
0.43366815843349626,-0.43833669184442187
-0.1686745038056745,0.13407175427778395
-0.22286784855761038,-0.12291413581267102
-0.16422568087336442,-0.009599047714543285
0.15352123426952302,-0.16336968242532085
-0.18808830723794517,0.09106793127684909
0.08470235549933602,-0.3281147312159379
0.46872388284086886,0.3595270182385264
0.4635537213721268,-0.3480855052449841
-0.13824946598352805,-0.05473088886450672
0.4742904318980815,-0.4986104338901437
0.44294572288330747,-0.33210062556922115
0.41243879622498936,0.20880858337237385
-0.020936878452048446,-0.4865122416635256
0.2459374106389549,-0.08969099564645833
-0.3845833941501546,-0.16144419927746928
0.16678124678899497,0.34791213427610956
0.2953195341360366,-0.3013968399878175
-0.04681731046977966,0.12824826264430467
0.10270601082760522,0.2482196154657269
0.31813114138041665,0.4833642483709205
-0.028946969066197814,-0.47800303274191186
0.3696950719103219,0.34864418734870584
-0.4065135173393156,-0.26993196144409526
0.16093891577759334,0.36297560815172947
0.4331236342123126,0.044935293014598865
0.15378490810932244,0.48547319387654997
0.1895053775850858,0.3094854751640904
0.0916241282868755,0.12335522925185394
0.3959715127673685,0.31899601809875167
0.41952781943236717,-0.39087466124633435
-0.08761097764112191,-0.07997554856890177
0.34859220447067596,0.09933238843032677
-0.4021922820590633,-0.1385196604792897
0.3214973365878825,-0.20813838459915568
-0.40689506392837776,0.2555854483666229
0.2843094428440369,-0.11560858562661114
0.20425482875442624,-0.14674562547283998
0.30362955905668965,-0.1201398594889369
-0.275589989554833,0.44981044112847457
-0.06108163802463851,0.22087744908185547
0.41101796499164667,-0.33603723975454736
0.2254985546134184,0.19774965079214935
0.02831717861897487,-0.10837796914528475
0.13169756173522196,-0.16014896975974968
-0.17371814127337776,-0.25118443171392724
0.21584463310003732,0.04551188208955348
-0.04942491390354453,0.2939151848890329
0.22917908921473829,0.451786089713182
-0.05190020597818551,-0.23243514851353603
0.02240565610707035,0.41571255165594245
0.263901573390945,0.4557157685165446
0.487170073905826,0.2520053939510807
0.36451181845791625,-0.20551892111220021
0.47527814922748546,-0.23158657586806886
0.1604174025747599,-0.0254822656122351
0.36721011659462477,-0.4643003652865656
-0.024713893188649194,-0.15094052169811684
-0.205297022723389,0.21779442283712813
0.2667568653693133,0.09604138355352942
0.17617971880049732,0.06472638318315693
0.4429227712384738,0.40918159447949587
-0.24501267815760686,-0.4953646949674005
0.004559872716950908,-0.39514879601151864
0.4718968208039319,0.4063555703195745
-0.29159928476681407,-0.02685491785953137
-0.1147388963489499,0.34106852466195803
-0.31906967542412984,-0.47327462371226137
0.22837808672081605,-0.4485832246276987
-0.4778809662592347,-0.4101362533427842
0.2837657934010209,0.4869130567365505
0.3939772346978718,-0.3983576932326378
-0.31943301167933436,0.08841595945678038
0.20423330315820554,-0.3075783808280162
0.4097711877712049,0.059334757872761545
0.05064602619392644,0.4805642721727532
-0.47613930892273715,0.35845759109372377
0.020415546487405734,0.2372989131207277
-0.45894038759598255,0.21341179503172847
-0.3231878779256051,-0.21885788952718338
-0.29277546164419754,-0.35971629608575084
-0.03021921917422954,0.4869835468970297
0.45101641950034776,-0.0875921481063413
-0.45135970180924634,-0.19932570136237876
-0.16800996886805442,0.36755744450237104
0.29185916824982205,-0.3799342051129986
0.23325304340023922,0.08779876394839559
0.2133347955029039,0.07287374874333796
0.28458691456161245,0.08614483502730663
-0.057515495141911344,0.16848559458142753
-0.44265749955677774,-0.4591413438327326
0.1713645686689158,0.49949999999999506
0.07494416176218799,-0.08377905468699548
0.46171388269820757,-0.17835823527069306
-0.2376727201942923,0.25172348081885787
0.17447256659044552,0.16151805589414903
0.21398285668398376,-0.004296051319343408
0.2502907290275339,-0.19151807174231833
-0.3394896131955665,0.3781672667774355
-0.41669693004942204,0.04308391886751983
0.39475890078510745,-0.08063189287161687
0.14793188794242895,-0.3112692264226638
0.12954123211442659,0.17950799194076383
-0.30999227884162606,-0.4206919176881657
-0.4388046027401284,0.2577167705549289
0.35875118549166884,-0.2974158308211978
-0.42731528670492225,-0.15313332020922488
0.04020865198720014,-0.04510749211748255
0.1973894653316336,0.45835062226127254
-0.050960029760421466,-0.07694599797886909
0.33850309645103027,0.12316105754549811
0.4552607014954545,-0.3455115189328569
-0.2114649256214553,0.13106769360997272
0.13645675823877967,-0.06065038943922546
0.017532298757703457,0.08878583109258087
0.04154986288807183,0.03670487088817853
0.19356027164149636,-0.3063249511019985
-0.3817617320552808,-0.2923066591693445
0.1784460989082045,-0.3642183241648427
-0.31745520164992996,0.13051451500413302
0.10071618391960435,0.3672224302915158
-0.09704450035425788,-0.2997119768201917
0.47369059559039006,-0.026046723732298938
0.4869623875342105,0.1881365442722246
0.25984373635665015,-0.2965253128498599
-0.25959251967041985,0.30790639917668017
-0.17646221097038223,0.14218149962894122
-0.2397381113725463,-0.333127784670934
0.4873566287993173,-0.21762344863760813
0.23627138299836115,0.43712520767160845
-0.3680535988638039,0.34890479989879253
0.25988688451537156,0.1936244816188033
-0.30265086260843277,0.35834064569278956
0.434028952256424,0.08669178906630048
-0.35541582176019504,-0.018136982342054908
-0.020890250027032042,-0.15699515831151417
0.3991380279795127,0.0956291761595105
0.16038093011395305,0.4244476704133219
-0.07002262998774389,-0.3845430734123722
-0.05699311543018204,0.2685216721139938
0.4436358015598699,0.4333469765472715
0.4188637627862162,0.2753912593035581
0.3575403585778988,-0.2232232130861781
0.2937649347746163,-0.051914070515270416
0.4251021108681927,-0.3312718180237585
0.3126692034942866,0.21375547469741862
-0.2597628256990562,-0.38402926799719456
0.46852740865663,-0.3567943046130204
0.36547736353564997,0.2992790935282087
0.03578348651886376,-0.3972569371589249
-0.0727145921424755,-0.4273437016173955
0.06798905497161534,0.2939041397120218
-0.20916255797126437,0.4570493454957141
0.12398600580070662,0.03263407559858422
0.18181444974370553,-0.2577028401267366
0.13990051301933715,0.4515151935962377
0.2211630870207555,-0.07820316346387363
0.09172407726841425,-0.27712205322566275
-0.44777067342246685,0.21948909770220737
0.4505260404164394,0.46554694176148337
0.13262006253701752,-0.24138278464141893
-0.15960614894703617,-0.2566243162051679
-0.24351766224965082,0.062417717027492325
0.06899935074298946,-0.002132094322906064
0.004585689840411633,0.07402331662176764
0.4084148370199657,-0.1758335925860059
0.06236150604460888,0.2986924566628979
-0.49186847081707286,-0.46095280693201146
0.4840715603337593,-0.11745698106234281
-0.14078042618322467,-0.25078446405739896
-0.06322007934401402,0.4218118715641068
-0.4810074557027576,0.3393065727059026
-0.42808245326837246,0.3374850538536762
-0.2428343104549071,-0.025391168074621773
0.4368880901247246,0.1133516372142438
0.44365502444840166,-0.17614479336752747
0.3779743932343578,0.14982843646887412
0.2999728775879179,-0.03865682915262325
-0.3512096076730735,0.38285221494922717
0.42291814608977796,0.1978476983868882
0.06721033267998333,-0.44377022264335503
0.040393966302336826,-0.34467732296642056
0.17797837520829785,-0.3653755045927728
-0.38099189542907697,0.28272236812327345
0.06075770630657862,-0.44871092525404155
-0.16008821403257334,0.09102385137012059
0.42772895872286487,0.4106314497596565
0.17021805853623873,0.018948603873079617
0.2615150519368331,-0.28400438721707844
0.41092534440522555,-0.3567603766429571
-0.28862904575370546,0.25577529302188085
-0.3955441300526673,-0.48025020546044794
-0.3355614564341792,-0.480844678373952
-0.3552242234666757,-0.09776518033726628
-0.23710734082910206,0.22213451541683937
0.11691087844666403,0.469920191586907
-0.04344174159968456,-0.10288271362549944
0.27255202063263284,-0.30428552515787666
-0.3705376246811115,-0.3178379628926532
0.36032281431915814,0.15064981745268302
-0.3585356103575008,-0.4988767853666681
0.43196278320431325,-0.20438593015031314
-0.3035954030895004,0.4450643808524235
-0.2490557558031774,-0.28855251544571703
0.23142920508947717,0.41194662783890634
-0.19066643652921367,-0.4411622118558357
0.40847586666064883,0.16980317905684061
0.278403073647281,-0.12632558717510506
-0.1005369368561102,0.37798347350093486
0.09008808166138815,0.08169957044829768
-0.35014648568048046,-0.0240387964897662
0.2959240561164802,-0.005790046817894745
0.274770456314949,-0.04372561060328295
0.1436762523317322,-0.4558930098992087
0.053709447887145045,0.41476881381605535
0.4447158821117506,0.4767433663529187
-0.08822973966566694,-0.4690741531060285
-0.15678883146206635,-0.006847087144704667
0.4020218905774876,0.2355255019171728
0.03355846604934054,0.24083834489425282
0.09643094875579505,-0.23653923262842763
-0.4493791605740956,-0.08808617665625618
0.11200237986374395,-0.020412852628919342
0.2502953939380693,0.0503331109875228
-0.1000468891912093,-0.371993014872835
0.4749697767873061,0.238620429216312
0.39108645544444354,0.003452385550141046
0.14803853438102033,-0.33266754705768187
-0.3895790362829328,0.39020960802465576
-0.49871101474715096,0.04015881775201935
-0.3605546682232354,-0.3488261732283103
-0.23615164095947705,-0.26743688964252177
-0.0064497475861821085,0.08700679729599126
0.3201459479144677,0.1030750431969163
0.20532772829781076,-0.008791524642237036
-0.3452172233891197,-0.3080893340165761
-0.04678788458693023,-0.3878409498541657
-0.1838230526591801,0.41749783719985234
-0.3048347761257129,0.08543955652226287
0.297315155878467,0.46185372790482393
-0.20148831476063106,-0.059918122267533847
-0.08491015745206387,-0.4467832314937432
0.27353956567198257,-0.2367385073830262
0.498182801220599,0.3444329752765455
0.3218767899000623,0.14425084977466562
0.4171174612575159,0.2040857528370994
-0.06123503065184871,-0.03322570286554205
-0.40211199694527855,-0.09694669951375484
-0.1351073753409791,-0.39861567236804674
0.10176551097547915,-0.0582254991508131
0.04500190007507299,0.17748833208367487
-0.4129718402660033,0.39776721223539047
0.2859215471844987,0.37738764875438824
0.450177436781097,0.17521352021787506
0.4145215084979005,-0.4377730313251638
0.43565486923391106,0.1429833218519838
0.37326162299567356,-0.020510044386536974
0.3985975092979791,0.040355368394748514
0.14202242477497262,0.0967127128758507
0.11662255678015898,-0.22541757511385546
0.04065469428983415,0.2114125115697324
-0.3932995743759798,-0.06654473322199966
0.2225909574948014,0.06264919608381525
0.4497182454426619,0.42326138949864567
0.08439182310162552,0.3747414086621824
-0.3328323506054065,-0.12120270196496791
-0.04963242787478489,0.05208153132945759
-0.17312736486029678,0.17247009638598199
-0.07696579377146967,0.4729718622331338
-0.34473353414117236,0.18559169312509305
-0.15201472909723823,0.20162192055594963
0.387103120651639,-0.2926961083487538
-0.18803078907266124,-0.32747542788984874
0.06091847750164381,-0.17772318713973373
-0.3250574875129133,-0.23798175851885744
0.1051020954639359,0.15426889178279102
0.1472038448062899,-0.12666703098223997
0.0986024328146613,-0.10426997305447322
-0.22622298498822563,0.05600274884544176
-0.2759357910955854,-0.09226053987552185
0.19518780515249823,0.21789667734430218
-0.11891740811291651,-0.0071474698621700195
0.48770723842041463,0.34101132618740326
-0.08600774913705322,-0.1701948888859004
-0.1713131329574989,0.033179634394985724
-0.2213775007624159,-0.29691444619225715
-0.016673898398083087,0.0357063641956038
-0.006057373868403604,0.20144165806852765
-0.3230323186029467,-0.47092553961078987
0.39980840678674534,0.06544408539913149
-0.03886078491833017,-0.47447312164275834
0.4594485142795206,-0.03356931675071417
-0.4614669017497294,-0.42357727408600343
-0.06411070550545256,0.1712365755877141
0.12505139810921784,-0.44414185943927975
0.47917319340577036,-0.35870343617599765
0.4633480561982888,0.14059376798896217
0.1709483310108676,0.1705214720434406
-0.0123637776281047,0.3845593998805046
-0.4907395996254914,-0.3880948028594895
-0.14448840811102243,0.451331094328863
-0.46897216128336044,0.001495846202394846
0.21564551854232294,0.10665095603871622
-0.19959849061773732,0.20808508976715834
0.13928660377727187,0.16896808007939568
0.00849776475795394,0.046916183599244765
0.39424259479339196,-0.36372436343633496
0.4493792713463859,0.05268325891356096
-0.24428500723057445,0.07998206991682177
-0.09746408878858304,-0.43339478211133037
-0.04672097725518093,-0.3664978651619391
0.3465061282596179,0.1362395684159704
0.11694690119826445,-0.3371650692719027
-0.3801174956290244,0.15995015627436304
-0.17283429904072423,-0.4823594828655912
-0.054109991757949116,-0.46225090190315327
-0.2587384973968744,0.07254527304723879
-0.2887583481295236,-0.018722632968314445
-0.11345216459903473,0.17403706787635664
-0.28364936038012734,-0.49102294515436057
-0.12116448778951833,0.015387319584570291
-0.48538359517826674,-0.1667360076073322
-0.2098201461028017,-0.28815047242816466
0.4029917564424802,-0.4709059506790579
0.10716742030375592,-0.1341331521315967
0.09883534006404926,-0.1508348063633536
-0.4494130540373034,0.3549143772309654
-0.3716329674010198,0.334446530557457
-0.37804375482932384,0.21460574878089433
-0.10596587590664042,0.47681938964796233
0.08998570274009676,-0.3441365524853192
0.31246024101275416,0.09766608003816557
0.019635827070833778,0.0712345562009069
-0.24532964119111839,0.11680879414541123
0.08507371439111577,-0.06072429856340661
-0.19504780847328584,-0.14797331895289484
-0.4508114497646008,-0.44138520877004483
0.2096265831010038,-0.2930982010837592
-0.4384105339721217,-0.34115528386059474
-0.419015205632982,0.39338048353940636
0.21344884658126895,-0.08743733204547383
-0.32465274141474354,-0.017788375844819126
-0.47235719736206105,0.12347340035347132
-0.023948104303446904,0.34610665667921725
-0.06916499954475508,0.4596650050840494
-0.007670740003091592,-0.3357589122764201
-0.136228523005185,0.38003786283331287
0.11880482700377826,0.08071177745755997
0.07129236369015401,0.33263287724096735
0.002646378590220433,-0.1454400315205791
0.3510124238261141,0.4597081014533946
-0.1801522656958791,-0.154590886067481
0.2586911194228724,-0.35155965111074877
0.39175837998459184,-0.16636340429992508
0.018174291247525454,-0.12312712283683064
0.2358038907469464,-0.22891389989203892
-0.26251844204460656,-0.12707801137185398
0.045027786915520895,0.09440174144413571
0.040149833308021354,0.16585915644341864
-0.43858281322574966,0.08203810535540323
-0.13299381805363847,0.05611443498693158
-0.2732418527686074,0.21927818141278277
0.1735695784963721,-0.10449893761338136
0.3960916555130718,0.05233027714887051
0.4641793092585945,-0.23602540042422226
-0.36328869473141984,0.3558071815411702
0.36751693899843585,-0.4336595981493274
-0.379673210376745,-0.2320841075280371
-0.37335342170662444,0.33228018425278527
-0.4652302446624783,-0.32146057593336363
-0.32088369882547,-0.27521871584474655
0.1656734003627781,0.4760282910172259
0.3653240913608895,0.011038882635124092
-0.40504434900888914,-0.10104715470006276
0.35906122928573714,-0.09257186353489072
0.21298701749078774,0.1647686178794554
0.3570946458572086,0.4281092013477532
-0.1983855551790053,-0.3916943231410136
-0.18885300557095674,0.49482494365778695
0.1960529364141932,-0.47769673003445934
-0.1661994750467236,0.005361137052597109
-0.4524123651245302,0.20561106810891472
0.0032220714789560345,-0.07228037444860613
0.07099955950771608,-0.07724580421311389
0.3018691134322239,-0.15553359687673807
0.22090327368580132,-0.2501782267728423
0.3097700913840019,0.41890970307549136
-0.49220605678475216,0.03397029642266047
0.34629564696078474,0.4821871237825417
0.08552596555260283,-0.14519297173852314
-0.4574663963235306,0.19257059281850886
-0.45928756450403574,0.1262670615144117
-0.4562675910112401,0.1725769948949255
-0.372827244665367,0.3440670304554656
-0.39339908107846905,0.08450360989224937
-0.28178681164313574,-0.09478717667315506
0.09144034633954146,0.3192968629924613
-0.16999552391194622,0.18450024920416297
0.02883171972489007,-0.34326294624797504
0.09620635607579042,-0.1194281420384058
0.49925205665253736,-0.056392016806473266
-0.012184775704594808,0.2942100755482062
-0.3574098025017052,-0.028064761686540596
0.06836515391363829,0.04857288841926599
0.1329156532729705,0.12343796319057687
0.3605077697041926,-0.22553826195475907
-0.25957317029515115,0.40740623402367193
0.26822080866752274,-0.038387667313317275
-0.13767209395801683,0.17427171259839125
-0.11803624501196258,-0.47669822005037743
-0.01469218723899346,-0.2877592050243699
0.31804240003075934,-0.09054542153957984
0.1895275508596883,0.29793277698198906
-0.40039896754935644,-0.3999574666221949
0.4542993469141978,0.4925827489860761
-0.3899768842936106,0.3292529421669874
0.3199847761376833,0.16742143260345344
0.013332302402870533,0.09841820902845055
0.31458275515046086,0.012261757299559695
0.3884339928798597,0.14080026632415765
-0.3233092364584331,0.10241968853008643
0.23618281720513679,0.04044728148750476
-0.18366810828469915,0.2826376920564193
0.14094502878604376,-0.10922345238068082
-0.18008959158620957,0.2906166849057502
-0.14491567928062388,-0.49350735999503126
-0.2909087728715558,-0.29495974097727107
-0.10548216673257421,-0.07307305375948547
0.2410888465395402,0.1195520066663005
0.37116827530780316,0.4973984118726874
0.00819369000468495,-0.25334844332425643
0.2797523817201627,0.03504266721682825
0.2294642458786026,0.23758163785825848
0.34351548895754247,0.30887118492473675
-0.027202854050155212,0.10359010142976965
-0.48684828867727187,0.3877589642678416
0.22761618989553567,-0.11740557614132735
0.3214240196918491,0.22900595808432855
-0.10765952970261677,0.35345238013767377
0.09992496760651304,-0.2538970838908971
-0.26255244277578127,-0.2794187605036416
-0.3098459731204649,-0.024266875925548714
-0.22791147915423465,-0.22469031504747178
-0.41107416865722424,0.24952366732033882
0.38339112051179625,0.45834692800493826
0.2705850301829493,-0.4138070934142074
0.4907600420875088,0.11612937820550362
0.13943063940158074,0.31587409762389074
-0.12098892786909105,-0.17728640689863723
0.2569708646367066,-0.4674109437967939
0.12846740219989838,0.44475592960706345
0.09250771205830954,0.1539464179874841
-0.2247779246972123,-0.054999336441146685
0.3865909204161019,-0.0697744389117207
0.19130153355953006,0.39610817037382773
-0.429425604351532,-0.061195786047076595
0.1984863473604802,-0.13985286180067175
0.003061807127600402,-0.19574733091032104
-0.13889124276964543,-0.09532930327875166
0.3181105379941912,-0.28189243978486145


==> Y_12.csv <==
x1,x2
-1.8689665932151074,-0.3225847453271369
-1.4890566450278633,3.3521259887907897
-0.523408601272358,9.116444578113548
1.5246325488790953,-1.1905755286299242
-0.5606951495399533,-2.8536218682099275
-0.3512901751265099,-2.315319154661391
0.9842367901935947,1.3534378725338925
0.09133607555677473,1.6793962976226695
-0.6098267210474296,11.562495120491937
-0.22017120615725477,3.7654409115742222
1.0659151992810758,1.5825066152016118
0.20844479158837426,-4.798710445370655
1.6781883543177445,5.038316646973317
-2.6972389108639905,-19.491571992823438
-1.4556143308298786,0.06424516474466047
-0.5901898184862526,2.5279916232368453
-1.2805979547656943,4.410953533393581
0.737620069485037,1.8986632589922767
1.1087092619333,3.3214507911782016
0.8235725044621708,1.0963722935086566
1.2393456362016437,10.008442549040309
-1.9354579103228735,-5.363015986446727
1.4312858253020322,1.6894475032467007
-0.19315728338433097,3.7425399185026764
0.8420181403316502,5.071810082646712
-2.3691205310354584,13.26217943117008
-0.9297780246807785,9.204671284743883
-0.657883968520499,0.6679739303146188
-0.8369398347101453,9.75524502209071
0.9388281246486323,1.315496548997518
0.24558537086587645,2.0955888796296493
-0.6779906630308922,4.875495962352023
-0.28559200954580316,4.914818096820347
-0.16957595484417776,9.06566890366672
1.0185732522237785,16.718730613591553
0.686888797259614,-4.457940520659755
-1.26522278289144,4.023922327147831
-1.1036863489793638,-3.7858723361173654
-0.33843852114253026,4.119814861329758
0.15694866631060658,0.5962282549726936
-2.6777400226280177,-1.0362604960337483
0.49614070340408756,-2.49164782693751
-0.8995078105087552,10.610338446894357
0.19396937598177544,1.210126987029993
0.5049068225574178,2.898360523522105
0.6531900261671931,4.995580062280101
0.5936751965336148,1.6964866280440936
-0.20753240491945385,5.184430934962724
-0.07328514961350772,-2.4672102531810554
0.25911285037094245,2.3773953320055097
-0.3365398794483348,25.912862393342667
1.754793173420138,3.15829889352161
0.9278757535479141,2.232751822470818
1.7506583624611054,3.541532336566891
1.0828590415919146,1.6837811492915926
-0.1492655942513564,-0.8747319084164866
-0.49576709599222296,4.463242320251156
0.07633589063448507,4.331993360044793
-0.20511151469463929,-4.599063810762721
0.8059273718178463,-6.962364394548603
-0.3907950931690522,3.2543144108061988
-1.377795591605339,-1.20734131553745
0.14637136439766413,5.234656950423945
-0.8404812072536667,3.2091164242332866
-1.5790297273421978,1.9811391657968827
0.6756654540102655,8.704146922708496
0.37231223286941695,-2.7670684095674343
0.21775374716137144,9.75372683465676
0.5796513885153449,1.929162513320842
0.9803377577925838,7.0233658377031265
-0.11576917855105813,1.7782508904240097
-0.5011960653115408,-2.098994736196518
0.2664123845968373,-2.9557303820179825
0.5093515070490032,-1.8670723105475595
-1.2159316950242152,6.347444538037861
0.16310217470793295,-3.2786316535184348
1.4745046689654757,-2.1028477478454404
-0.1734277345987148,1.3935026659461358
1.8144030034569583,6.145557436313009
-0.4952472912627845,8.750180034462318
2.4024349352975487,4.515898503152139
-1.3157625518860472,-5.6952006390917695
-2.081526928778377,0.6017784832329658
0.939961606986775,9.333684993034803
-1.0782349379925436,14.773900799560087
-1.1696243565546807,4.2978956196308005
1.3358836049661489,8.476779018213811
-0.06743251333877218,2.0115877074833164
-1.7174649600858143,-2.477448615615791
0.07443350968030812,-0.8193647189314368
-2.277632118532651,-0.4868086313893074
-0.18550128706200997,0.8520977684301825
-0.10294571697393975,2.2387891573998635
0.2523654927968259,1.8733318015457736
0.3425366935599753,2.2187437828540704
-0.3336774826475976,5.116295884382708
-0.4546578683550607,0.9366656712478929
-0.4603402723904581,-2.6574036200213387
2.301531365573651,3.2811924166236377
0.23739053001323937,-9.769133400449846
-1.9478906683170096,9.947635905988186
2.0272689420232846,7.096932674397796
0.6908232070930416,1.0617901930929017
0.4505464796998675,1.754346768083425
0.372490206901632,-3.0624950796739654
-0.47404238330965637,-2.526678379038321
0.7155433546214461,1.9889988769596156
-1.65868709847966,0.037279735078054266
-0.7638426598038869,-0.37350936619827335
0.8452220349433285,-8.247456236571619
0.4844736507718461,17.330603135461946
-0.899844870846729,-16.04025609143095
0.8703986126041493,3.818461952831659
1.140769412058675,-2.230349397279353
-2.399066171033227,-8.504555152168583
-1.4569385932257342,1.7693175136276034
0.7657092160824084,0.7489995985963809
-0.4716128968451637,-11.607443593985362
1.0042097639284584,-2.8448817895260907
0.37618914084979566,3.865840307427973
-0.5696543733794611,-2.9091893890791347
-1.2513505736295656,7.273600910206634
0.5660746199673331,1.8781316271053352
0.8309398112576981,9.400967131692381
-0.8993288999383401,5.837151183316996
1.118631450147199,6.837855871030238
2.2974275801150283,1.6420052746992884
-0.7274697622331969,3.4919676947008584
-0.7501164380093738,-5.512062071610646
-1.7495455351103728,2.7038482984133565
0.20670570781480183,2.3624601811365835
-0.4126650290527308,5.516197402287844
0.7974096904871388,-0.19471890526858537
0.4969823988543031,0.7153315961452171
-0.584134730021165,0.2540614958907761
-0.06470706554950276,1.576025071434837
2.463094959397387,0.7353787733145738
-0.5397541904302343,1.4574863147447967
-0.2187561880461632,2.5287457496253714
-1.3138638660926132,4.353608496129121
0.22870508392983166,4.196234905254281
0.0017894422509791257,-0.7242950623765063
-0.8957517280751479,7.430151846631635
0.5541549977192383,-2.1020723255909166
-0.08771562115106363,15.743174584487098
-0.7712155231542224,11.928976634987615
-1.407788272874071,1.1878929405003043
-1.510436053802809,4.354596238296994
-0.9234900245679767,3.0378026099408157
-0.3353616279200028,2.314278414598058
0.5516721922005355,3.147279423940188
0.8036957677923822,3.469577642498989
-0.07203554550558347,6.429851455449369
1.1838199490297605,-5.7131872409299085
-0.9351260430536726,-7.7963097267607075
-0.74879000345863,9.925644661972507
0.17760825738961555,-0.9464765655507259
0.4696228164116344,-1.8156870188375946
-0.1722263907661147,2.090474524661769
-1.443436478687062,7.530444854767983
-1.0811365157133122,-2.611573445715025
0.26542574199783553,0.41984344215837766
0.41648862750630583,-0.6741588037477677
-0.7629737496546029,-8.393465601962642
-0.32927892895827476,3.8054135108119684
0.7275956620894616,8.056732979841911
2.2268354320751134,2.0034044207473194
0.7216157556568107,1.6952506050603553
-0.6288661441143294,10.514561603696928
-1.6741624829857218,3.4742096415847157
-1.09490311157911,2.549547812063585
0.09067646074769035,-4.1820964803869956
-1.5081485721839647,7.6884968113742325
-1.968642600119527,-1.315825307271703
-0.9978141997602447,0.7823298211642176
-0.23022828013118735,0.5983928657147737
-1.2489356757327381,6.928988072282921
-1.5729018934176608,-6.976004324507597
1.5541596725458477,-0.9298513475900307
-0.21395115816563207,7.916396916801869
-0.006391246483304756,-0.14087409292220654
-0.5626276140003565,1.324520516463449
1.9266699287727531,2.021150260218261
0.38806221990074635,3.6147052170050618
-3.2837102498398933,4.681479530851493
0.5292975478026593,1.8161628420773315
-1.6630725884844562,-0.4316714141733211
0.24255045979009715,-0.6025535650790208
-2.3836172695591347,6.261580487897443
2.198614175055686,-2.3975891854396867
-1.475061849123255,-3.172167007934222
-1.1349978866706625,0.8437418081744896
1.0363475819418084,10.964084849813668
-0.6551392981398012,5.545701044583237
-0.24950030813169674,4.684435917183585
-1.1853595865689621,7.129724220016759
0.2368198162575836,3.1369180465285993
-0.38324957173395124,2.346704998688488
1.744784729167148,1.438303778566973
0.8842944393812758,-1.9649150279506071
0.3333327910132953,0.10357837515540513
-0.9018900826197903,7.98349943763327
0.331871804916058,-2.9836051879228096
0.7306539280268949,-2.818000225704763
-1.2401447140487887,0.15365893230383532
-0.0435564024608558,2.4743612542962707
-1.3082131897279752,2.3672942914618154
0.7834951051201019,4.079786992780962
-0.3777846208270538,3.290212866845443
0.48404468308501863,4.569758093279665
1.4342676920168604,0.3746263907789631
0.13689733450352518,4.128780872076222
0.583342141295709,5.170918879470456
0.2391088934078853,-1.2343457599732242
-0.042889155183849434,7.584756020631167
-0.056131203967900944,0.2548415192061493
0.7837406241927267,2.727782988487012
-1.0752253382325814,4.837085662976788
-0.6635954480430569,1.077964175957183
-0.906054148544116,16.697636492061065
-0.9717265718688443,-4.052471009821137
-1.5247544635576513,5.959375927333761
0.8337737943569651,2.0601776396034013
1.2736243805356309,-6.118295562049321
0.23238834392755486,4.501462463278414
0.321714183003249,-0.2892409052546303
1.1029395398641055,2.049531560161643
0.4362601243709597,0.7096100079305823
-1.0689950552671004,9.98654426498911
-0.5674921166492571,12.55333463079071
-1.7989388596546712,-4.351820020748989
-0.4761324857337119,-1.9364929097973924
0.25122947776789034,0.7894751538597673
0.03662339633878022,-1.9550615356999437
-0.5245035685175575,2.400928289762159
-0.032286052788586164,11.532282022756673
0.15916748255973867,3.223863118492009
-1.146583171529866,3.7337230878728533
0.1815102725084036,1.380101689377606
-0.9350064732456597,8.02852993940569
-1.4093971136817371,3.9649474959918383
-0.8659976192386591,3.06134792699135
1.3419812230302004,-0.3408743376029606
1.0508308343216033,5.220488892917336
-0.9326567459650559,5.927794888029808
-0.563287563291457,2.4542745893671962
-0.27189554572868024,-7.427842619397126
-1.6052035986378885,2.972257598969432
1.046272977319032,8.81561671134883
-1.2135504135302635,3.1800269134171724
-1.2823880486379928,3.206288584397631
0.2445922227874406,8.145521702567958
0.7636675772537447,3.7664936361072883
-0.09420920679480904,2.922453374146679
-0.6134024966363093,0.16891092317512313
0.23237882085087028,1.941123233782603
-1.1893354297601046,3.385848839898758
-1.430709374818783,-8.911431252821734
-0.5812859886035316,1.81282594854077
-0.462999032668712,-3.8822460710168283
-0.1571766860068981,3.19833344787635
-0.6400303709702303,1.7378452517614993
0.6937600244992671,4.84255117938983
0.07343957749849472,-0.8605200791343166
-1.498586467518737,3.7961929097648017
-0.03471717328419858,2.468546786574109
-0.4892458489671433,-0.488101368135228
0.34131308303441726,-5.091573927461553
1.6752767849344912,0.4256881066696634
-0.2837209360417227,13.454782077543431
-0.8696568796347101,-0.5068543861131749
-0.9053644374476102,3.6298223351521157
-1.0967792499914626,6.290219114628971
-0.46821815057016425,-6.784396882045902
1.8078143656955747,3.756950212632525
-0.489205041928254,3.6607544909651106
-0.13499800359100433,0.677348756347391
-1.1539565993373293,-0.5022725715410976
-1.7924048615193215,3.757855210921985
0.8168270224177367,0.8977995738233471
0.40748682169045836,7.166894410074213
-0.4401703800340079,-2.689993371518759
0.32252478618640307,3.4098679773551805
-0.17350505080087902,-8.95933454731835
0.4716042301458353,-0.9637312884929008
-0.705867550358154,1.9318120500597584
0.9359075876826749,0.7663142943942933
-1.4133099440988544,1.511408384388649
0.12027857636063316,0.7357988425430375
-0.02278105360109008,1.63292821856211
1.0254488379275957,-2.175225440924887
-1.4140003868074504,4.015068084535999
1.4184943198867355,2.8036271876785728
0.38914521279523795,1.8848632500943443
-0.8824244260914257,4.9904494645619035
0.4257995997523756,8.07366361498152
0.6814758725889444,1.4910404906958443
1.6128886363426764,9.956293037833824
-1.8394381916081814,0.28961762191524354
-1.221140819778052,4.052089108499972
-0.42581809162185097,1.1335259718616584
-0.19923788510121376,1.1084752237301334
0.6118892039207059,5.68566877524188
-0.8805317346359804,-3.447761517545395
3.036229797526927,-6.2570422556310366
-1.021782766976454,-3.7717167578710873
-1.4562695468600262,7.685438752599566
0.9515276099470406,5.470080569552302
-1.775308104458781,2.091794738597832
-0.3386643866424753,-2.93722289384372
0.12841897699725421,-5.271388421215693
-0.4927412773657595,7.223561149724629
-0.8101195584319043,-3.9611550457250155
-1.5572292821727973,3.578350682809514
0.48042091549058197,20.07870419139299
0.22215382077514953,6.827694526923379
-0.1269788675960093,-4.998774982988511
-0.45318990886875343,-0.9062006627086934
0.7384257047953053,5.964318903345647
1.0915295827779123,-5.161049589696295
1.6904548700647746,-12.865005713267283
-0.5013285481943307,6.161662376920546
0.49873867797749566,0.238545641877993
0.23564812792862969,-0.46353838152018456
-0.6420555005029653,10.364985655817653
1.029290832543434,-5.3568240163133884
-0.03943495871883964,1.23913081518722
1.0779118762044557,2.463347988392744
-0.6194633320747782,-0.9557728000819803
-0.08332932814079996,6.582980945988226
-0.6414647876518761,1.8707709949244096
1.0355022721608054,-12.085815781450812
-0.18198426013586413,-7.342995843662775
0.03214290269472722,2.932309359862841
2.25075174969511,5.139556790347719
-0.3852462226007393,-5.54036253639093
-1.0487578893637481,-2.6740983144206067
-0.9860907130037807,9.229833295779079
0.3795948115225435,1.5268288844849494
0.12253633016731545,-5.566360212721291
-0.44967435414907037,-0.23928014025524025
0.09392621260191528,3.270316050886941
-0.1717983250458713,11.370282671178588
0.3271134860805174,4.935744178138203
-1.438902247023356,0.6823318814957222
-2.372151973559317,0.07046941826617359
-1.0042735135821497,7.918199766373316
0.2694836229089903,-2.5117221116856614
-0.30848025460137896,0.6284379102995301
-0.276721261646207,13.446096365918327
0.9060334036890503,13.102146614154176
0.9322160048959173,-3.0999712727007687
0.6356574418187689,10.12959842225905
-0.4387503879624501,7.193077707948755
-1.6139853800093193,7.004170137412628
-1.346139835934167,3.809571251715268
-0.6190152589585631,9.032386797442857
0.07571879376460888,10.749866912789768
0.29168954600146085,3.405492575085672
-0.7580530045074451,-7.969597108477094
0.3344573902850697,0.5998127271321128
-0.21188371445696363,-2.6796445190902842
1.1704818835059874,-0.17488551803699925
0.9723080413319753,2.623085506052129
0.464588417119033,5.741832676624609
-0.38820451692466923,1.6802837420777914
1.4166460337085287,-2.0815087233780547
0.06352219833539688,15.333754369425245
1.3465693085110337,-2.2768037239768892
0.028486136291902348,3.4201044240981844
0.08096323147320157,8.661723769028391
1.1012446071343678,-5.033926746835663
-1.196166363713643,0.06971404146854132
-1.031411225991943,12.942910992154436
-1.0622209068360893,-1.0866249235536656
-0.7446784601385236,2.223977939433315
-0.07163822256355616,-11.858198259010143
0.1979614166096556,4.16586332352392
-0.4115189388121801,-4.947071243204416
0.0960441201266714,2.360514969645649
-0.9851002170278735,1.0864068227277404
-1.1015890149750271,-0.4254473086567634
-1.3702631567875108,16.351924970202198
-0.3840319034586825,3.4845821524254514
-0.4893027365139502,13.291865263205107
0.6693705842273766,5.340053787606771
0.7933955615901714,2.4515892460475883
2.1034717770716167,-6.592177245111657
0.4159146892481159,4.5885911558229235
-0.1668091867032831,1.7584461000911409
0.4083209994209525,2.0258996463827894
0.516086941618899,0.3438241723366786
-0.33973586816605117,1.476623007906122
0.08186814318703109,-8.21607815420274
0.14043559720381116,-2.5547470986830145
-0.5146962654347756,5.603476674835617
-1.2294742271432726,-4.065177640152145
0.44364441979727637,3.5522999465683514
-0.7020873291462257,1.9442746529650852
1.252939185904009,0.4814822101288516
0.18827768565151687,2.0101334507302298
-0.13294668104273827,-3.446257424737307
-1.2437752873656038,4.373202432864912
-0.7281710578459142,-4.427330830136607
0.11823482895145025,-6.704087397893524
-0.5329657545381736,0.29517310120087026
-1.1356756609877348,-21.84127541679412
-1.24102952878544,-3.278389918694173
0.025586692093153784,0.28716720720407896
-0.9977452019913993,21.44339218496539
0.08507070490192785,17.438612700811095
0.39083991071152857,6.20538422691763
-1.1567803217033172,0.017050690137242697
-0.48004973304614784,-9.601690703871824
-0.813864919225635,-5.434033682625715
-0.4759199161100373,-8.129393207234159
-0.40303982506695546,-0.5481561791719898
1.1227521292755949,2.0217955206700835
0.3012320302163047,-0.11851871102238665
0.7849958355660859,1.659907960776962
-0.41953403721025356,8.202776832570496
0.2860721511428803,2.2537124308123
0.3411605854284748,1.7969307420020435
1.2956267355192974,6.20302773323354
-1.896300825615717,5.05322647862676
1.3094108766802015,1.197870741030933
0.8396736066274103,0.5105004569621288
0.3379156234371029,17.18496130243316
0.9443579495064871,8.62187742558175
0.7653194693588933,4.404172632432523
0.026466160296900385,1.572160567158516
0.9255403927777259,-5.377579487490635
1.8772977124868078,1.3866706630592334
2.297219844360718,-0.5930751389043398
1.233351997688714,5.542599710479144
-0.37596645233709414,2.8171168242457174
-0.3967005026743903,-9.686360258580917
-0.6156201894678599,0.9883895271506593
0.4058373593578033,4.433317316031623
-0.629564762917767,-6.049433633492544
0.34460694101186623,-0.7287412449993886
1.823802230537225,-5.546884520948539
-0.4479981043834262,-0.20981968301429887
0.5106298283431348,9.074589924698943
-0.5974417872566997,0.14591889756896537
1.5637707051260508,3.997638341664521
0.22404354902224421,11.362683513400842
1.0524178859019941,6.544160994869535
-0.363667924004859,-3.3295761023201225
-0.5431559673716603,6.023046784225515
0.7376542731992017,0.2867034329262541
-0.11886513428780561,-13.924757111016755
-0.7595206634309043,4.455420662353959
-0.6535682688054704,1.469099604660523
0.16352067504598305,-6.223085389200547
0.3478655026536838,11.38169436449317
0.21067812020252447,-6.812651673396731
-2.253176810446993,-6.043389530715192
-0.612671728411543,-0.3546465259121976
1.0543550349569257,5.23653073787372
-0.17918399048024744,6.2353396086552015
-0.3522815213214774,1.8326995638865922
1.3531836814401343,2.3132172227454477
0.6230163968449829,6.950114478754438
0.8182406940223975,1.197845723874478
0.6475218115082971,3.9303353179523404
-0.19905096922812734,-0.40868265897157796
0.4938314786417069,5.3922604387794415
-2.014433602466014,-2.544506443274371
-0.2322175521918878,4.98691649639183
-0.5102802716681871,5.588545914321906
-0.7415230282321692,2.4613076485155676
0.8298834902190446,2.353401324515681
1.3219377351222261,5.886840535303575
0.78991717296009,13.159443571622688
-1.6404403818206088,5.876281029024229
0.48692963750131973,2.5177899752862523
1.49826223863225,0.7020409776819483
-1.6458270269023385,-8.639755480819046
0.5831041603712577,9.332715380316158
-1.8010845751692595,2.6785321932335204
1.0624201866838554,1.2446187146854526
-1.0579238266982953,-3.0237711525448674
0.8772947802532632,4.560214427168356
-0.8709576441138872,6.234786695870418
0.4606516152675625,-3.8595053882971486
0.7325035157212277,3.46084046132084
-2.004681914169891,3.1266762472923455
-1.3902628324511257,3.7989440253535727
-0.1738417609111011,8.984096711273637
0.11641309668353472,1.8365395407089453
1.511963406027106,7.808373967127007
0.30948079592585365,-3.8082856683763
0.24305846588293967,3.7045282340916064
-0.045965832475890284,-0.6976950035528113
0.28891306821046525,3.7451185448054307
-0.6365686884327456,-3.9871898744946597
0.060283813828848856,-15.035115240906357
0.32651422291016885,-13.164106660879579
-0.4652355268945321,-1.4660692720758828
-0.12637569052502087,3.1081373818077727
0.5280603665067024,-1.617323922985995
0.982050119364124,1.9355148640285214
-0.4776662285983531,-2.523882912183085
-1.076450277318672,2.7774274971903483
0.22018483153915366,4.513065491949293
0.6180218067038002,2.002747722121712
-0.6531000994441873,1.8569481425161476
2.4848231709543973,4.66269931872376
0.49912434035437914,-0.5102604907003507
-0.24058608342181434,0.12445060515164075
-0.31848265367037243,5.001331246900173
0.21935489206086803,0.713284150381456
-1.067153515303675,1.563819581805105
-1.5287685070072679,-4.220866826656779
0.9962828764003446,5.146153679373348
0.6203015446884764,5.291318472379629
0.8925554081007258,7.8147096034730925
-0.5773127191445439,-3.2072728392960617
0.05012682074962403,3.42810407357731
0.6048238352545988,-2.330592745314285
1.2635192039553607,-0.6537248473637947
-1.808217638735265,4.725619403086033
-0.6568373783590142,-2.2223053546427654
-0.9555825439901687,-5.316647687244301
-0.2694408349154803,2.898658462171877
-0.7806611260157278,9.174426466834582
-2.09218803074744,1.0754279203640735
-1.9047504373679205,10.292548898568233
-1.8639609757851279,7.358810869253035
-1.4739762022780507,0.8077957660321426
0.03361435383638234,17.011568364967445
-2.017156740963116,-13.961959456730517
-2.217573690453287,3.410229822851317
0.5825087571442166,3.298753206139892
-0.19960494178079305,13.333189440356104
-2.27984527898176,3.9424526876923665
-0.06417688805878587,5.312043566877707
-1.2164202320763502,2.571935196197054
0.22140898610125376,0.7091620411984667
1.5797729610757967,-6.688493438820055
-0.4705864190789432,3.415643674014314
-0.6461170944851402,0.8825195052321262
-0.4568165354765703,2.0176505600552948
0.4236116999209542,0.41377990226379824
-0.5316542150453855,2.980071255499758
0.24092713941982408,-2.4906574724187047
1.962796768974208,7.31772241492939
1.8903177274922272,-2.9809199865026947
-0.3777838873864632,1.5837780903359246
2.051459204143884,-22.409313763968438
1.6620598264627902,-2.5853033600144872
1.420153649671612,4.272789301431203
-0.04101567042804684,-12.674916241721796
0.6917941374657798,1.234206470655244
-1.3383655734474524,0.43740612831061343
0.4598520647808765,6.968918752896449
0.8585514630421747,-1.885996755796263
-0.11286414074414142,3.354991310693081
0.2882191765215885,4.8251848522725815
0.9446472146239767,16.201826135630057
-0.06310905823481826,-10.652652791093503
1.172371044721299,6.990213739725132
-1.4676039960955205,-1.2355260639849241
0.44382096844977753,7.425958714477422
1.5752230323392453,2.534421400547186
0.4243274752038354,16.578776278584893
0.5233316970367781,5.973705529455001
0.2590956018975421,3.3044926747698664
1.3156323808767463,6.197985599223102
1.4698134877240066,-4.28503303176714
-0.22886877218774485,1.333062273665838
1.0723674013545044,3.061839896122015
-1.4407749457282468,0.7080138580347066
0.9579735422160586,-0.1860527293817844
-1.4700104031329368,4.94107048592622
0.8193032733001419,0.9619540366114165
0.565677190952133,0.6130428976300484
0.8891185271535323,0.9128421855714643
-0.8376218856202325,11.672953362704526
-0.15304401029552003,4.431602021430071
1.4105714545498562,-2.680177949464696
0.6286199694142556,4.133650512397668
0.0922145996130558,1.0393176198878957
0.36493463557289335,0.4532144106343794
-0.48629258366677075,-0.8846341910552491
0.5997049864273373,2.5399119146359608
-0.12017841672470071,5.636346323753329
0.6397917024311508,11.849794188632362
-0.1271343338316093,-0.562869770068807
0.07643852873870095,9.449482762847651
0.7498666210578282,12.216030083927468
2.3269635107661197,4.8841494032625725
1.1467481883807904,-0.14786109260573665
2.068595900778,-0.5489751533685805
0.4423949999192591,1.866363167334728
1.159993274506752,-8.85244580546477
-0.05141749099470082,0.5637297134180628
-0.587359922493231,4.390278347134167
0.7593454922007815,3.029186981524755
0.4858751081939766,2.723803539027122
1.6618440479266654,9.147838375568776
-0.7234628380535926,-17.426580659355526
0.028482829595895813,-4.449174006465819
2.011787106810995,9.02359042115243
-0.9013164174203598,1.8532336995218495
-0.30791180151812314,6.774168455396347
-1.017561577383575,-9.917045079933379
0.6373531427396605,-7.434131688382482
-2.1598700416116934,-5.0970015506013455
0.8173998432548738,16.845308883351564
1.303850205341629,-4.578088852510117
-1.0191609061569236,2.95398870789402
0.5656146399377263,-2.0217216109156046
1.402258587584324,2.67199872468833
0.15140173074444038,15.699603373212668
-2.129310167416564,7.284606413299888
0.07111594337200874,4.661621311113922
-1.8945849561117867,4.332444468918828
-1.035787420059771,-0.3470955916433902
-0.9061101361176189,-3.2907372015889775
-0.06662996997061335,16.858721819626485
1.7424368700578594,1.2556924102362237
-1.814724790013406,-0.0592758893498222
-0.46852468144322895,7.573296260358003
0.846068582895149,-3.900087329293382
0.6522581823239724,2.947928747576868
0.5922751363978306,2.8024570096523274
0.8202759688000626,2.9317081750758347
-0.1429601790198515,3.788990472128224
-1.7335478508693956,-8.342308349576907
0.47250487685716114,32.98023399986644
0.21531796256898236,1.2945407100617299
1.8663956255495109,0.2243747044483697
-0.6973771840170505,4.879715777055063
0.4811254743312725,3.7110326181589723
0.5941902554688234,2.0679606517547557
0.7056314989367543,0.04914665948693142
-1.1101302257877208,7.931204864773516
-1.53415983044691,2.5168006759699275
1.3084480045558158,1.3264306848625522
0.40848077794509985,-2.103915053932285
0.3591891984293048,3.9152859659376915
-0.9781400607569518,-5.629110506761704
-1.70041655093511,4.975515676704896
1.119118119903853,-1.7998804382726852
-1.609624625197569,0.5377018518126784
0.12380668574151316,1.6774992707082899
0.545841630490739,12.473316982205342
-0.1244908421536249,1.3635896096922007
1.0281666240770937,3.30249703551861
1.7888645245456771,-2.915180694135165
-0.6077504239236847,3.384278734193277
0.3776448190301143,1.5256752957857667
0.0633938547103947,2.9576221412067505
0.12735908049087555,2.4561801699201897
0.5348743180436193,-1.9940049373925155
-1.3228266887224616,-1.690883057083325
0.4921970313286443,-3.417429284144874
-1.0104751529124187,3.378521212491478
0.28298499068091904,7.562382454925169
-0.25617769845899363,-1.8494252670058686
2.04127805954419,1.8609653460517424
2.3212085258102118,4.016997380904666
0.7365179339588375,-1.780757871757832
-0.7767369777860069,5.937833158435584
-0.4948824426786267,3.5011898270759687
-0.7046701965180299,-2.6099187382685143
2.3321933634324177,-0.32814737536359484
0.6615649058762774,10.66963164648586
-1.2500875230253867,6.997816656746783
0.7366591348323351,4.0831350015264904
-0.9469950180457346,7.280997750098081
1.582803367905915,2.9370693452250736
-1.1864658878534862,1.9364593035434483
-0.04088743325039279,0.49142882339965777
1.3346985616177176,3.0251058574688097
0.44229530358979935,9.893982784790072
-0.17843930331249624,-4.056521199492205
-0.14148523250731385,5.157016361410282
1.668578778567772,10.4176476637491
1.4650234802110216,5.278894368656152
1.1134177880427854,-0.41497726261770973
0.8529261559720653,1.6113003663505066
1.5112562433142,-2.5655104161373252
0.9233857111659507,4.336942356298629
-0.7773713491682013,-4.0386891909898415
1.9598851353767965,-3.210704437802141
1.1514648309737994,5.74852333032891
0.11207113222049472,-4.5332989868429445
-0.18611703233939117,-6.00084165153298
0.1970540345084098,5.636119565330801
-0.6001106986915827,12.344942505075188
0.34442254143387385,2.4175593972303857
0.5016284730474786,-1.0033130316618037
0.3868691782694544,11.825257265360472
0.6155668151059593,1.3509380665078647
0.2593580329358595,-1.3777285732912508
-1.7800690586510894,4.412925951409534
1.7372741456420493,13.251317499523854
0.36739507220974793,-0.7128500083748035
-0.4425969600280267,-0.9834306289435055
-0.7181113917899417,2.7015987823794765
0.19970809120681393,2.088470135581397
0.0285525926796325,2.813594297257959
1.3933138909335139,0.2569951159797039
0.18226163180152335,5.736052652266309
-2.521572050164328,-8.515545208759224
2.247329731289411,0.9419811223283217
-0.38539213946683826,-0.8774680455702413
-0.15910314729081707,9.753892515153137
-2.2198196953850315,6.72527851496102
-1.6153617106434415,6.675268653482492
-0.7156719271539117,1.8672341580133667
1.6072757143037544,3.2024523893233354
1.668761242811059,0.25299057151077586
1.214939052825871,3.583119746933733
0.8755625921680922,1.7398756999037828
-1.1659174076262668,8.097380183822361
1.494748500313122,4.134859896742276
0.19500802836926126,-7.069328889560687
0.12429763902875224,-2.8940637921009973
0.49089079071102737,-3.4507142035269336
-1.318623436873997,5.415084480498806
0.17804275800790995,-7.444195308660282
-0.44407720673181317,2.9796371289807597
1.5316038441829354,9.212958916906658
0.4693332306225878,2.2879646757271255
0.7419987897184814,-1.5175853083579205
1.4099508694604612,-3.2097845781361825
-0.8892813461476521,4.944121468002901
-1.4009044122349632,-11.07729936210604
-1.0918844102914986,-11.200180660893125
-1.1855234597959572,1.150827264774361
-0.6953871070627393,4.448608811198035
0.3256802975958013,13.825249046986315
-0.1034162387740208,1.0973440223581559
0.7788114144940923,-1.9491203635371863
-1.2629569736642552,-2.2523742389748085
1.126571530804816,3.5919984557867717
-1.2019003385612774,-22.657915399314994
1.56561657945109,-0.13147754450998406
-0.9509657975177424,11.269329959056044
-0.7380361669418789,-1.6119201143939446
0.6466638485614989,9.272895025589605
-0.5398972613652365,-6.882705070166811
1.3937141868141238,3.8038892593750857
0.7987886247008242,0.8449566382079825
-0.26633507532031386,7.924792281527256
0.25506284942602975,2.888241681792844
-1.16076957375453,1.8801591461270672
0.8607466326524231,2.053794543309188
0.7863465722901457,1.6908897248946109
0.3970112685956379,-8.045456566311431
0.15948129665456431,9.40449859689852
1.678905590056394,14.986855650390881
-0.2306543752274039,-9.381303867292552
-0.4339623691767243,2.0437682298512345
1.3524637661943837,4.63591104694175
0.10616133062353283,4.713622062306683
0.27172074269133023,-0.6308685234196925
-1.7953799912238335,1.2506417164441779
0.3127135580855183,1.9147679791844336
0.7056464042004742,2.5858766450073727
-0.26490826619196955,-3.6474316486130327
2.0631947454381714,4.680928191388705
1.2870674936250945,2.1413570672161755
0.40876875231686477,-2.598877515846426
-1.3664173496650265,8.36956130051688
-3.1650444234495057,2.488986377838463
-1.2119806264002537,-3.0000060398149326
-0.6920292465688523,-1.1871473767287912
-0.0013768606944824114,2.9401583402805924
0.9526025793821391,3.099130383960339
0.5687978577787597,2.0253167040670883
-1.1371334566776767,-2.0330486928923177
-0.11278168050053278,-4.173465040360578
-0.5180897704130759,9.536029529142885
-0.9561922094501534,2.9247994089197062
0.8658146606924438,12.83462145067777
-0.5748862507124511,1.5328832431009676
-0.22108402718290965,-7.294448636065562
0.7821598915091064,-0.6342042046399361
3.0996052670710474,6.868940531796776
0.9594867776834762,3.5232344793071695
1.4525677816589766,4.212675996097675
-0.1534783301633533,1.7921538808417747
-1.4402836173378866,1.1593339498003163
-0.3683633988257423,-4.5886732882214725
0.2857448950862304,1.5495218270920073
0.13649325179300578,3.8918533308608128
-1.5092259186882677,8.665009345437783
0.8249661110927866,7.904057730879172
1.733627863986168,3.8656213120929936
1.4344158469186519,-6.650687846203896
1.5966186509605926,3.5097207663190018
1.1904505887881367,1.9138411255492624
1.331412032371205,2.49085440785153
0.392565090539391,3.0358376956596533
0.3249178852600712,-0.44962582526054495
0.12498831969794459,4.30640153659896
-1.3877933822673916,1.4674314917922668
0.6198533600698627,2.7038236126273683
1.7288546236599036,9.830215521519708
0.24011221876026967,7.812948730954816
-1.079334800284127,0.9012486793128021
-0.12076108234081848,2.602571834799022
-0.48444744879387247,3.8342056061075875
-0.1982717459340181,14.304508088405479
-1.1348342547291352,3.9867200305845962
-0.41939239091493724,4.181732526258359
1.264488464517734,-1.6991299013931385
-0.5314706970529331,-2.4756007463683325
0.17846574562588824,0.23260879910796328
-1.0441335819816364,-0.6550868692789962
0.2945256455278699,3.6313093356422015
0.4065155939553931,0.8411798717861592
0.2774274973220021,1.0827552555208495
-0.6575837324704298,2.6400699859221914
-0.8389677446971201,1.207798919950567
0.5395276492285157,4.391640288297852
-0.3202308369223701,2.040918474103052
2.34218388791327,6.77257335191815
-0.2242458831293703,0.3287770464196169
-0.47879026629785343,2.42273276387331
-0.6410504227780954,-1.789107542573901
-0.029309331435927326,2.4467029029792027
-0.00030885492174856783,4.179479455076982
-1.0350950200875852,-9.607261830259054
1.3387933738065427,2.7307134766809815
-0.09063154616966689,-10.087345077138544
1.8381133101167275,1.7888523265442617
-1.923629701563593,-5.786666286575808
-0.16162941110793158,3.820156585666763
0.34725081850533596,-7.096529700765251
2.1412411385165284,-3.262810000878611
1.8875987798663378,3.484337021490484
0.47135290259322987,3.8120332716114227
-0.01750958821875653,8.159275946244186
-2.478190576517041,-4.182650534629567
-0.396571944266342,11.80863408248674
-2.019393601888667,2.122833863981699
0.5991142723334575,3.1349230666369445
-0.5687288722663905,4.263510442641407
0.3852230112521358,3.7944402821531895
0.03911037358777995,2.553289919989411
1.3054081643486795,-3.4033143439073372
1.7253524356922088,2.6083209963042955
-0.7208556332268568,2.8714961555432383
-0.257396665209956,-6.366904895347821
-0.11259419241849031,-3.483298026803393
1.0630555684941672,3.438383381871299
0.32577555995713775,-2.707636041748577
-1.3138676013775175,3.6936740637273178
-0.48353267794553156,-11.536494945026718
-0.13335464799331428,-8.643436457971365
-0.7735601723176222,2.799276543876191
-0.8898031665352366,1.9308796504542323
-0.3041263802884664,3.85212038888722
-0.8693289881803051,-14.41256336579676
-0.3268725883270892,2.2542748607920786
-2.318371832493605,0.37210431863130866
-0.6022892122886844,-1.6035217944412459
1.358527838896279,-9.604794639395031
0.29996509194116844,0.7577785020366146
0.27803973398773024,0.564980113061778
-1.7957063817840742,7.176364735923813
-1.2686731224303611,6.593046368223575
-1.3026647481741402,4.348097210229562
-0.282176251574854,15.001171039068371
0.2547940857375453,-2.880422053217152
0.9225808837429514,3.0452913435287607
0.0690289236428594,2.7865937283380604
-0.7245999819280439,3.2375431954148297
0.2419016958073933,1.5249474532320293
-0.5539853775585231,0.5986745934477284
-1.8093133270935622,-6.898377976838271
0.581360500056656,-1.7076552582208935
-1.6971122573986965,-2.8058562545911183
-1.550054140927666,8.491440016142052
0.5926120078163034,1.2572743316315698
-1.0423229052437442,1.9397798743717005
-2.0685264972460375,3.3057075065013475
-0.04930623564791955,6.916783630599731
-0.1759963413846074,12.60592244164094
-0.004702141775937652,-2.6734213853140005
-0.3717216658723127,7.9969218155899275
0.3306910045294804,2.8786075581856982
0.205730402851719,6.5446819519825485
0.02330890097748664,0.6282661037335193
1.0832896673691117,12.610325339368572
-0.5064855618674354,0.5203030663907044
0.7327518252198036,-3.0711405670565632
1.2909378965995402,0.37674077220324564
0.06511439954528066,0.8801833563536392
0.6601194375371745,-0.5055765539308523
-0.7876759770492802,0.8366297326884193
0.13656170136305615,3.0129646966295747
0.12365084920438614,3.7594430536156054
-1.6985549839904854,2.8915454914681273
-0.3620417142836015,2.641139209303241
-0.8285170179270234,4.410098401350077
0.4786173906022366,1.0803435864872872
1.3163476583893583,2.604948241556008
1.898660102436145,-0.6222820443673309
-1.2257492227722027,7.203427475795564
1.1615121154048342,-6.383593264895557
-1.3114585179652642,-0.5571149888090954
-1.2777040263228283,6.535338506611561
-1.9696759070055931,-2.3354904899602342
-1.0255632075751093,-1.339688367302962
0.4568040177666307,14.852678789916268
1.1507144136434677,2.2131417312343276
-1.4583960217154315,1.1165870307594408
1.1205835871375367,1.2045915239829454
0.5912483467795114,3.7472325017677504
1.1113285298675517,10.09901611310195
-0.5647877653584014,-4.315865318909142
-0.5340956526427293,19.782051735226574
0.5420060466532958,-10.599138074240887
-0.4629163511767788,2.159422938682486
-1.8252408575254824,4.231973756315336
0.02486620956356169,1.4103474153888653
0.20496149324357524,1.3605745696271185
0.882571104148328,0.5090076881843981
0.6147881386069463,-0.866631712597957
0.9122745213047617,9.605903102545252
-2.535580619348508,2.4302316827442585
1.0621211852781502,15.992295582240489
0.24308855549660166,0.6311402972957307
-1.8782512516957275,4.070341811238388
-1.8984954577821966,3.3344950772471726
-1.8652738363555172,3.8354253179930775
-1.2749351451964677,6.858541785731857
-1.3883711075718945,2.915638420352945
-0.861937714433543,1.1817180632262767
0.25861306286786434,6.205313071823882
-0.47469013657551445,3.9738076995433094
0.09358540352959921,-2.8584610337444873
0.2711306358671678,0.9205896586231652
3.3876664441022903,1.5675105188284146
-0.017020314264162374,5.642406803547789
-1.196311149661671,1.8416528453353
0.19804209925758004,2.5690831816268727
0.36818377536093033,3.305343178438102
1.1274527803589,-0.45154181979779073
-0.7766649216871069,9.069384809248985
0.7642337244243826,1.7424714698848365
-0.376050790087824,3.8548096547410102
-0.3176296195891335,-10.431069427722411
-0.02387956311696622,-1.5953594987552084
0.9442982443754359,1.225438181737434
0.5233946220028693,5.719977929143239
-1.429859544220552,-4.644265756577635
1.7780613782962476,18.30702630718392
-1.3686827005207143,6.45596726375405
0.9519639103630543,3.7769945958794864
0.052121595531610665,3.0527569129583245
0.9307849042233604,2.224709452813405
1.2719639753080383,3.486525913634951
-1.0363278076260793,3.092588270893155
0.6612909500224889,2.4917280006744122
-0.5175986751576745,5.413473464702095
0.3896718064137754,1.030332407344207
-0.5062879764443103,5.569383647088685
-0.39786280171517246,-15.75255004331342
-0.8985095280923726,-1.747266155083473
-0.28076224696300695,1.4024244788691074
0.6765479515138343,3.2655154674557654
1.1797932445604324,22.79813835769515
0.03829069492221928,-0.9236386802417096
0.8034436120934013,2.440405012856643
0.6406608122085302,4.665741092265176
1.04986624737152,5.959704843101929
-0.05828755038912026,3.104275747692202
-2.356592122175883,8.27730422744015
0.6350373940500661,0.9425376999264448
0.9576814199425816,4.543268269599121
-0.28713125735469264,7.13235200753139
0.28090441212782885,-0.933589833339564
-0.7878035991934335,-1.4240029458665133
-0.977513006408569,1.8779799959045385
-0.663386665528111,-0.43810299608148773
-1.496793603329563,4.845357095492856
1.2439861660984648,12.472948625284191
0.7721694182098483,-5.274470591078572
2.4406022169614143,3.230632993117421
0.38560916551845315,6.122794759199747
-0.32635324820041894,0.2382608550764549
0.7271515722320053,-9.189285717471543
0.35633096210013593,11.244212772141047
0.26141569431563205,3.6277937555331006
-0.6526346857687807,1.5811510631693193
1.2616292826668778,1.4353397341455132
0.5284357905784122,8.598663290932144
-1.625508935303527,1.520302899821103
0.5489956624591988,0.692770836797578
0.024432737217863324,-0.009147413409560379
-0.37971140226455563,1.1761068995009454
0.9445661823910282,-1.474290665412354

